Multi-Relevance Transfer Learning

Transfer learning aims to faciliate learning tasks in a label-scarce target domain by leveraging knowledge from a related source domain with plenty of labeled data. Often times we may have multiple domains with little or no labeled data as targets waiting to be solved. Most existing efforts tackle target domains separately by modeling the `source-target' pairs without exploring the relatedness between them, which would cause loss of crucial information, thus failing to achieve optimal capability of knowledge transfer. In this paper, we propose a novel and effective approach called Multi-Relevance Transfer Learning (MRTL) for this purpose, which can simultaneously transfer different knowledge from the source and exploits the shared common latent factors between target domains. Specifically, we formulate the problem as an optimization task based on a collective nonnegative matrix tri-factorization framework. The proposed approach achieves both source-target transfer and target-target leveraging by sharing multiple decomposed latent subspaces. Further, an alternative minimization learning algorithm is developed with convergence guarantee. Empirical study validates the performance and effectiveness of MRTL compared to the state-of-the-art methods.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


